Bi-objective Optimization in Role Mining

Role mining is a technique used to derive a role-based authorization policy from an existing policy. Given a set of users $U$, a set of permissions $P$ and a user-permission authorization relation $\mahtit{UPA}\subseteq U\times P$, a role mining algorithm seeks to compute a set of roles $R$, a user-role authorization relation $\mathit{UA}\subseteq U\times R$ and a permission-role authorization relation $\mathit{PA}\subseteq R\times P$, such that the composition of $\mathit{UA}$ and $\mathit{PA}$ is close (in some appropriate sense) to $\mathit{UPA}$. In this paper, we first introduce the Generalized Noise Role Mining problem (GNRM) -- a generalization of the MinNoise Role Mining problem -- which we believe has considerable practical relevance. Extending work of Fomin et al., we show that GNRM is fixed parameter tractable, with parameter $r + k$, where $r$ is the number of roles in the solution and $k$ is the number of discrepancies between $\mathit{UPA}$ and the relation defined by the composition of $\mathit{UA}$ and $\mathit{PA}$. We further introduce a bi-objective optimization variant of GNRM, where we wish to minimize both $r$ and $k$ subject to upper bounds $r\le \bar{r}$ and $k\le \bar{k}$, where $\bar{r}$ and $\bar{k}$ are constants. We show that the Pareto front of this bi-objective optimization problem (BO-GNRM) can be computed in fixed-parameter tractable time with parameter $\bar{r}+\bar{k}$. We then report the results of our experimental work using the integer programming solver Gurobi to solve instances of BO-GNRM. Our key findings are that (a) we obtained strong support that Gurobi's performance is fixed-parameter tractable, (b) our results suggest that our techniques may be useful for role mining in practice, based on our experiments in the context of three well-known real-world authorization policies.

==> data/3d_fit.txt <==
k	sigma	time	fit
2	50.0	0.6875059604644775	0.8288974040810494
2	150.0	2.4328683614730835	2.350085605848613
2	250.0	6.259757041931152	6.272455582899703
2	350.0	9.025726437568665	12.48006828908037
3	50.0	0.9007174968719482	0.9344344593443521
3	150.0	2.6893309354782104	2.5365489891758326
3	250.0	7.32687783241272	6.6338808390173005
3	350.0	12.646472454071045	13.044603524623808
3	450.0	15.524006247520447	21.72013220177367
4	50.0	0.9859631061553955	1.053408726473456
4	150.0	2.9849390983581543	2.7378069796591946
4	250.0	7.34760308265686	7.016131785174984
4	350.0	11.750183463096619	13.634675481985418
4	450.0	19.359783172607422	22.528799662465097
4	550.0	33.07678985595703	33.67463066831708
4	650.0	43.80791902542114	47.06132763754856
5	50.0	1.1198947429656982	1.1875310610751988
5	150.0	3.3126490116119385	2.955033429220715
5	250.0	7.179746150970459	7.420408418767248
5	350.0	14.144735455513	14.251439313439436
5	450.0	22.599940299987793	23.36757481568371
5	550.0	28.549823880195618	34.73988855192785
6	50.0	1.3400728702545166	1.338730148685476
6	150.0	3.511676549911499	3.189495326985739
6	250.0	8.124849557876587	7.847979882256241
6	350.0	16.707022190093994	14.896102424512712
6	450.0	19.969364643096924	24.23757860816398
6	550.0	26.30604338645935	35.838844633145385
7	50.0	1.5225733518600464	1.5091802393587648
7	150.0	3.422356605529785	3.442560189089502
7	250.0	8.066253900527954	8.300188447380739
7	350.0	15.452550888061523	15.569926837657896
7	450.0	26.775537490844727	25.139973720877517
7	550.0	35.83000147342682	36.972564915366014
7	650.0	49.466381549835205	51.05155180503658
8	50.0	1.7446284294128418	1.7013324134870802
8	150.0	4.109336018562317	3.715704034814828
8	250.0	9.20037317276001	8.778453728939269
8	350.0	15.687827110290527	16.274231662847193
8	450.0	27.476938486099243	26.07596612285061
8	550.0	47.779518127441406	38.14214912376716
9	50.0	1.9847136735916138	1.9179498284523195
9	150.0	4.200361490249634	4.010519995582347
9	250.0	8.614367485046387	9.28427714137571
9	350.0	18.402074575424194	17.01039567992333
9	450.0	27.591747045516968	27.04680668283207
9	550.0	45.105544090270996	39.348731772056745
10	50.0	2.2344131469726562	2.1621474529605305
10	150.0	4.561649799346924	4.328727607005812
10	250.0	9.825382709503174	9.819246612157878
10	350.0	17.94895076751709	17.77986003776301
10	450.0	29.959468603134155	28.053792840965645
10	550.0	37.89143514633179	40.593483262967865
10	650.0	52.73828673362732	55.38009810889595
11	50.0	2.634925961494446	2.437436860439713
11	150.0	4.821669816970825	4.6721828382090935
11	250.0	10.473355889320374	10.385041566745723
11	350.0	18.876352071762085	18.58413107553691
11	450.0	27.689840078353882	29.098270342700854
11	550.0	43.63362407684326	41.87761102356672
12	50.0	2.892708897590637	2.7477767256323475
12	150.0	5.201758027076721	5.0428889169016005
12	250.0	11.039664506912231	10.98343820079854
12	350.0	20.54352068901062	19.42478327158923
12	450.0	33.010064125061035	30.181635037259326
12	550.0	46.00372672080994	43.20236067647418
12	650.0	72.58355212211609	58.46782020382816
13	50.0	3.2042330503463745	3.097629750526033
13	150.0	5.466361999511719	5.4430080133501155
13	250.0	11.397212028503418	11.616315056172024
13	350.0	19.267303586006165	20.303462325709596
13	450.0	35.08367395401001	31.30533474306051
13	550.0	47.58353114128113	44.569017248138074
13	650.0	69.40001201629639	60.0756521224564
14	50.0	3.611440062522888	3.4920268382198323
14	150.0	5.953254222869873	5.874873851394746
14	250.0	12.453710079193115	12.28565891820999
14	350.0	23.20072889328003	21.22188838083148
14	450.0	34.16245985031128	32.470871182599225
14	550.0	57.15756905078888	45.97890641532749
14	650.0	73.78280186653137	61.72769850759886
15	50.0	4.137303590774536	3.9366394375495655
15	150.0	6.25211501121521	6.34100532006357
15	250.0	12.702709078788757	12.993571052843993
15	350.0	23.31935477256775	22.18185939046384
15	450.0	36.54167366027832	33.67980198936138
15	550.0	40.59168457984924	47.4333957910584
15	650.0	59.58306586742401	63.42517523202584
15	750.0	88.51255762577057	81.6483357156556
16	50.0	4.562534213066101	4.4378610987911795
16	150.0	6.67150092124939	6.844121165176798
16	250.0	13.453315377235413	13.74227380308098
16	350.0	22.67078995704651	23.185254638448455
16	450.0	38.38981604576111	34.93374278945939
16	550.0	55.90125870704651	48.933896251198426
16	650.0	81.30767714977264	65.16933160431977
17	50.0	5.163411021232605	5.002899413217112
17	150.0	7.0319753885269165	7.38715584663023
17	250.0	14.462625622749329	14.534117565587238
17	350.0	23.57096517086029	24.234038417933334
17	450.0	35.215179681777954	36.2343693607697
17	550.0	56.72945737838745	50.481863303036825
17	650.0	68.39650046825409	66.96145128834097
18	50.0	5.5149441957473755	5.639879658600788
18	150.0	7.941870093345642	7.973276653846841
18	250.0	14.051984906196594	15.37158816927021
18	350.0	24.390345811843872	25.330263876764125
18	450.0	38.51909577846527	37.58341987245745
18	550.0	55.323891401290894	52.078798497147716
18	650.0	69.20171761512756	68.80285324797855
19	50.0	6.344303369522095	6.357961641096573
19	150.0	8.450743198394775	8.60590217922355
19	250.0	14.587483167648315	16.25731467902166
19	350.0	23.771679401397705	26.47607703682176
19	450.0	38.439735889434814	38.982697207881685
19	550.0	62.846123456954956	53.72625088391615
19	650.0	70.6066381931305	70.69489271788089
20	50.0	6.858792066574097	7.167471413686907
20	150.0	8.744782328605652	9.288722257320941
20	250.0	15.873638391494751	17.194077649120434
20	350.0	26.409666299819946	27.673720995174634
20	450.0	40.98718023300171	40.43407137398488
20	550.0	52.80318737030029	55.42581851613934
20	650.0	73.49192094802856	72.63896220088118
20	750.0	82.69049155712128	92.07192354753816
21	50.0	7.997350692749023	8.08004976531419
21	150.0	9.998965740203857	10.025719486092742
21	250.0	16.239163756370544	18.184817852204716
21	350.0	29.444353818893433	28.92554031526952
21	450.0	47.857656955718994	41.939482000387315
21	550.0	58.06263339519501	57.17914999916131
21	650.0	68.40920972824097	74.63649249285126
22	50.0	8.982865333557129	9.108819615978144
22	150.0	10.37142825126648	10.821192455679071
22	250.0	18.024176239967346	19.23264551121647
22	350.0	28.252719402313232	30.233985616757924
22	450.0	42.933619022369385	43.500940931525726
22	550.0	58.60655426979065	58.98794609004401
22	650.0	75.75299286842346	76.68895373573865
23	50.0	9.733321905136108	10.268574724948111
23	150.0	11.430663347244263	11.679780820247307
23	250.0	18.69281792640686	20.340850063299865
23	350.0	29.642682552337646	31.601618372943033
23	450.0	44.215580463409424	45.12053491530047
23	550.0	49.76340174674988	60.85396134732633
23	650.0	60.13950705528259	78.7978564995611
24	50.0	11.25937819480896	11.575992425723344
24	150.0	12.80114459991455	12.606492359113679
24	250.0	18.07301950454712	21.51291048630556
24	350.0	31.98137640953064	33.03111592523871
24	450.0	55.54719579219818	46.800428391824305
24	550.0	80.9743412733078	62.779005832971635
24	650.0	60.609944343566895	80.96475289415577
25	50.0	13.537296295166016	13.049873446880076
25	150.0	13.60994279384613	13.606732184981755
25	250.0	20.8939071893692	22.752506220318466
25	350.0	34.63017797470093	34.52527672445746
25	450.0	50.462931871414185	48.54286638599988
25	550.0	63.409916162490845	64.76494686815394
25	650.0	96.07913565635681	83.19123771150066
26	50.0	13.615210771560669	14.711412267440583
26	150.0	14.381699442863464	14.686334269656838
26	250.0	22.537672758102417	24.06352871849522
26	350.0	36.664382576942444	36.08702580918785
26	450.0	47.211737871170044	50.3501775077915
26	550.0	59.83181142807007	66.81371084458695
26	650.0	104.82422232627869	85.47894959944927
27	50.0	16.73345696926117	16.58450189448723
27	150.0	17.309181451797485	15.851595471112457
27	250.0	22.734158754348755	25.45009366347242
27	350.0	36.316890716552734	37.71942053198571
27	450.0	62.73238754272461	52.2247770642004
27	550.0	66.84473323822021	68.92728509315184
27	650.0	74.34625482559204	87.8295722677425
28	50.0	17.77215003967285	18.69607744573808
28	150.0	17.59199810028076	17.109312260374153
28	250.0	24.61469304561615	26.91655388769692
28	350.0	48.38304924964905	39.42565654458974
28	450.0	51.76261079311371	54.16917028710326
28	550.0	63.843629360198975	71.1077198116371
28	650.0	98.27204728126526	90.24483572718475
29	50.0	22.991004705429077	21.076503477817834
29	150.0	19.932565927505493	18.466820362432955
29	250.0	27.036231875419617	28.467513038238526
29	350.0	44.86688148975372	41.20907405387765
29	450.0	56.861851930618286	56.18595568126657
29	550.0	75.15186619758606	73.35713005346054
29	750.0	117.4221863746643	114.30125529139785
30	50.0	24.335079431533813	23.760010630022823
30	150.0	20.84419083595276	19.932037542396852
30	250.0	27.578989028930664	30.107840028983038
30	350.0	49.586994886398315	43.07316436081032
30	450.0	61.939777135849	58.27782849701214
30	550.0	73.34471070766449	75.67769777930147
30	650.0	103.01394629478455	95.2764442425838


==> data/cache_gurobi_mink_domino.txt <==
instance	r	f_type	time_budget	time	mink	proven
domino	1	3	10	1.750032663	326	1
domino	1	1	10	1.396048546	330	1
domino	1	2	10	0.925706863	17519	1
domino	1	3	100	1.707332611	326	1
domino	1	1	100	1.40591836	330	1
domino	1	2	100	0.922155857	17519	1
domino	1	3	1000	1.700628996	326	1
domino	1	1	1000	1.468422413	330	1
domino	1	2	1000	0.932570696	17519	1
domino	1	3	10000	1.765669346	326	1
domino	1	1	10000	1.456073523	330	1
domino	1	2	10000	0.959667921	17519	1
domino	2	3	10	11.74653029	320	0
domino	2	1	10	11.18887424	282	0
domino	2	2	10	11.64091396	2467	0
domino	2	3	100	101.9958689	218	0
domino	2	1	100	34.59162116	221	1
domino	2	2	100	101.6317248	2023	0
domino	2	3	1000	111.7853718	218	1
domino	2	1	1000	38.36631846	221	1
domino	2	2	1000	131.4542751	2023	1
domino	2	3	10000	108.3129759	218	1
domino	2	1	10000	40.56540847	221	1
domino	2	2	10000	141.8217285	2023	1
domino	3	3	10	12.44856739	203	0
domino	3	1	10	11.68548846	207	0
domino	3	2	10	12.36030173	4861	0
domino	3	3	100	102.4177427	171	0
domino	3	1	100	101.8322091	173	0
domino	3	2	100	102.3805308	2292	0
domino	3	3	1000	1002.761719	170	0
domino	3	1	1000	366.7455602	173	1
domino	3	2	1000	1002.761478	1462	0
domino	3	3	10000	2477.955045	170	1
domino	3	1	10000	371.3078101	173	1
domino	3	2	10000	10003.06363	1062	0
domino	4	3	10	13.15774632	155	0
domino	4	1	10	12.22526884	730	0
domino	4	2	10	13.12424088	1303	0
domino	4	3	100	103.9925091	154	0
domino	4	1	100	102.2253854	152	0
domino	4	2	100	103.1636605	1219	0
domino	4	3	1000	1003.721076	141	0
domino	4	1	1000	1002.832453	143	0
domino	4	2	1000	1003.740557	1033	0
domino	4	3	10000	10004.01437	140	0
domino	4	1	10000	1561.721673	143	1
domino	4	2	10000	10004.20765	683	0
domino	5	3	10	13.86688137	185	0
domino	5	1	10	12.68431735	181	0
domino	5	2	10	13.82452583	1613	0
domino	5	3	100	103.91658	151	0
domino	5	1	100	102.7890158	158	0
domino	5	2	100	103.9196649	1121	0
domino	5	3	1000	1004.332029	134	0
domino	5	1	1000	1003.100746	121	0
domino	5	2	1000	1004.524458	646	0
domino	5	3	10000	10004.75008	118	0
domino	5	1	10000	10003.59433	121	0
domino	5	2	10000	10004.70778	411	0
domino	6	3	10	14.50549483	730	0
domino	6	1	10	13.18558502	730	0
domino	6	2	10	14.53625751	9598	0
domino	6	3	100	104.5146649	101	0
domino	6	1	100	103.3330483	103	0
domino	6	2	100	104.5584178	613	0
domino	6	3	1000	1005.289042	100	0
domino	6	1	1000	1003.931166	103	0
domino	6	2	1000	1005.50387	420	0
domino	6	3	10000	10005.93544	100	0
domino	6	1	10000	10004.32743	100	0
domino	6	2	10000	10005.6006	270	0
domino	7	3	10	15.29035497	730	0
domino	7	1	10	13.70137978	730	0
domino	7	2	10	15.39444542	8274	0
domino	7	3	100	105.2927687	84	0
domino	7	1	100	103.6715779	128	0
domino	7	2	100	105.2907796	412	0
domino	7	3	1000	1006.350962	82	0
domino	7	1	1000	1004.419587	87	0
domino	7	2	1000	1006.330579	283	0
domino	7	3	10000	10006.06068	82	0
domino	7	1	10000	10004.61033	82	0
domino	7	2	10000	10006.91897	205	0
domino	8	3	10	16.04885149	730	0
domino	8	1	10	14.32924461	730	0
domino	8	2	10	16.19579124	7805	0
domino	8	3	100	106.0056627	102	0
domino	8	1	100	104.2685776	146	0
domino	8	2	100	106.0415096	251	0
domino	8	3	1000	1006.862375	70	0
domino	8	1	1000	1004.61573	71	0
domino	8	2	1000	1006.944069	219	0
domino	8	3	10000	10007.42102	64	0
domino	8	1	10000	10005.60376	64	0
domino	8	2	10000	10007.0098	157	0
domino	9	3	10	16.72721577	730	0
domino	9	1	10	14.77900743	730	0
domino	9	2	10	16.69471693	7407	0
domino	9	3	100	106.7450285	95	0
domino	9	1	100	104.8055575	133	0
domino	9	2	100	106.8654766	216	0
domino	9	3	1000	1007.397809	70	0
domino	9	1	1000	1005.298091	49	0
domino	9	2	1000	1007.895819	180	0
domino	9	3	10000	10008.42572	49	0
domino	9	1	10000	10006.20693	49	0
domino	9	2	10000	10008.19437	120	0
domino	10	0	10	15.36886811	-1	0
domino	10	3	10	17.39580584	730	0
domino	10	3	100	107.5589681	79	0
domino	10	3	1000	1007.898926	38	0
domino	10	1	10	15.34291387	730	0
domino	10	2	10	17.51769519	6734	0
domino	10	1	100	105.2764683	71	0
domino	10	2	100	107.3785229	409	0
domino	10	1	1000	1006.372956	40	0
domino	10	2	1000	1008.301573	140	0
domino	10	3	10000	10009.00686	36	0
domino	10	1	10000	10007.26457	36	0
domino	10	2	10000	10009.36057	95	0
domino	11	3	10	18.41884422	730	0
domino	11	3	100	108.1677718	38	0
domino	11	3	1000	1008.856564	27	0
domino	11	1	10	15.72083044	730	0
domino	11	2	10	18.0662365	6538	0
domino	11	1	100	105.8532515	44	0
domino	11	2	100	108.1474311	182	0
domino	11	1	1000	1006.347178	26	0
domino	11	2	1000	1008.988938	114	0
domino	11	3	10000	10009.66673	26	0
domino	11	1	10000	10007.35938	26	0
domino	11	2	10000	10009.55208	64	0
domino	12	3	10	18.85581398	730	0
domino	12	3	100	108.9632294	60	0
domino	12	3	1000	1009.704223	19	0
domino	12	1	10	16.32627106	730	0
domino	12	2	10	18.81439519	6183	0
domino	12	1	100	106.3579466	33	0
domino	12	2	100	108.8297002	132	0
domino	12	1	1000	1006.894616	22	0
domino	12	2	1000	1009.977364	98	0
domino	12	3	10000	10010.80431	19	0
domino	12	1	10000	10007.53921	19	0
domino	12	2	10000	10010.69239	46	0
domino	13	3	10	19.75163102	730	0
domino	13	3	100	109.5788662	22	0
domino	13	3	1000	1010.21416	14	0
domino	13	1	10	16.80399394	730	0
domino	13	2	10	19.53435469	5890	0
domino	13	1	100	106.7274849	22	0
domino	13	2	100	109.444386	108	0
domino	13	1	1000	1007.397276	12	0
domino	13	2	1000	1011.586414	83	0
domino	13	3	10000	10011.30155	12	0
domino	13	1	10000	10008.57591	12	0
domino	13	2	10000	10011.18691	30	0
domino	14	3	10	20.25026202	730	0
domino	14	3	100	110.1988578	47	0
domino	14	3	1000	1011.183748	17	0
domino	14	1	10	17.55620408	730	0
domino	14	2	10	20.64838791	5539	0
domino	14	1	100	107.2154467	45	0
domino	14	2	100	110.3105679	259	0
domino	14	1	1000	1008.074608	12	0
domino	14	2	1000	1011.539916	58	0
domino	14	3	10000	10011.76243	7	0
domino	14	1	10000	10008.94022	7	0
domino	14	2	10000	10012.306159496307	20.0	0
domino	15	3	10	20.9505856	730	0
domino	15	3	100	111.3079817	8	0
domino	15	3	1000	1011.971424	6	0
domino	15	1	10	17.64450359	730	0
domino	15	2	10	20.94758344	5230	0
domino	15	1	100	107.6512153	13	0
domino	15	2	100	111.0137377	81	0
domino	15	1	1000	1008.873925	6	0
domino	15	2	1000	1012.220728	30	0
domino	15	3	10000	10012.81631	5	0
domino	15	1	10000	10009.73634	5	0
domino	15	2	10000	10011.62226	13	0
domino	16	2	10000	10013.376289844513	11.0	0
domino	16	3	10	21.62571025	730	0
domino	16	3	100	111.7160437	25	0
domino	16	3	1000	1013.057707	8	0
domino	16	1	10	18.25708795	730	0
domino	16	2	10	21.8797133	5082	0
domino	16	1	100	108.8586669	5	0
domino	16	2	100	111.7692568	36	0
domino	16	1	1000	1009.219278	4	0
domino	16	2	1000	1012.463679	26	0
domino	16	3	10000	10012.84308	4	0
domino	16	1	10000	10014.01382	4	0
domino	17	3	10	22.39145541	730	0
domino	17	3	100	113.190558	7	0
domino	17	3	1000	1013.1669	4	0
domino	17	1	10	18.89521766	730	0
domino	17	2	10	22.32839227	5040	0
domino	17	1	100	108.7765217	5	0
domino	17	2	100	112.3802662	23	0
domino	17	1	1000	1009.805285	4	0
domino	17	2	1000	1013.35766	7	0
domino	17	3	10000	10014.34906	3	0
domino	17	1	10000	10011.79697	3	0
domino	17	2	10000	10013.67297	5	0
domino	18	3	10	23.21679187	730	0
domino	18	3	100	113.0566921	3	0
domino	18	3	1000	1014.338699	3	0
domino	18	1	10	19.04486704	730	0
domino	18	2	10	23.00649643	4646	0
domino	18	1	100	109.2679062	14	0
domino	18	2	100	112.8221292	57	0
domino	18	1	1000	1010.355945	3	0
domino	18	2	1000	1013.993908	5	0
domino	18	3	10000	10015.54514	2	0
domino	18	1	10000	10011.40799	2	0
domino	18	2	10000	10015.41861629486	3.0	0
domino	19	3	10	23.71744943	730	0
domino	19	3	100	113.6508737	6	0
domino	19	3	1000	1014.973668	2	0
domino	19	1	10	19.77576137	730	0
domino	19	2	10	23.64528871	4620	0
domino	19	1	100	109.8249736	4	0
domino	19	2	100	113.7483716	13	0
domino	19	1	1000	1010.895968	1	0
domino	19	2	1000	1015.541699	3	0
domino	19	3	10000	3728.712907	1	1
domino	19	1	10000	1942.528544	1	1
domino	19	2	10000	5746.187555	1	1
domino	20	3	10	24.42014241	730	0
domino	20	3	100	115.4840155	4	0
domino	20	3	1000	705.8966415	0	1
domino	20	1	10	20.20862055	730	0
domino	20	2	10	24.4075222	4442	0
domino	20	1	100	68.1532011	0	1
domino	20	2	100	114.318671	20	0
domino	20	1	1000	62.22345257	0	1
domino	20	2	1000	571.4068642	0	1
domino	20	2	10000	579.7461891174316	0.0	1
domino	20	3	10000	732.5424955	0	1
domino	20	1	10000	61.95445371	0	1
domino	21	3	10	25.07599521	730	0
domino	21	3	100	115.3385649	5	0
domino	21	3	1000	684.3069818	0	1
domino	21	1	10	20.7313261	730	0
domino	21	2	10	25.39046335	4309	0
domino	21	1	100	110.8926983	2	0
domino	21	2	100	115.0571818	19	0
domino	21	1	1000	358.4975147	0	1
domino	21	2	1000	732.1650712	0	1
domino	21	3	10000	682.2387729	0	1
domino	21	1	10000	355.4628284	0	1
domino	21	2	10000	747.5589092	0	1
domino	22	3	10	26.03605628	730	0
domino	22	1	10	21.07271576	730	0
domino	22	2	10	25.65261602	4113	0
domino	22	3	100	114.1298373	0	1
domino	22	1	100	111.0350552	2	0
domino	22	2	100	116.4548142	1	0
domino	22	3	1000	96.69451499	0	1
domino	22	1	1000	408.2930939	0	1
domino	22	2	1000	241.8187232	0	1
domino	22	3	10000	97.90212083	0	1
domino	22	1	10000	414.3760874	0	1
domino	22	2	10000	244.4625849723816	0.0	1
domino	23	3	10	26.61915278	730	0
domino	23	1	10	21.70651078	730	0
domino	23	2	10	26.29322696	4048	0
domino	23	3	100	117.0562153	2	0
domino	23	1	100	111.8770046	3	0
domino	23	2	100	116.4245679	2	0
domino	23	3	1000	543.9348724	0	1
domino	23	1	1000	244.9309247	0	1
domino	23	2	1000	133.6879885	0	1
domino	23	3	10000	533.7240994	0	1
domino	23	1	10000	245.4134469	0	1
domino	23	2	10000	137.5365555	0	1
domino	24	3	10	27.29320669	730	0
domino	24	1	10	21.95163822	730	0
domino	24	2	10	27.16102743	3886	0
domino	24	3	100	117.1663797	1	0
domino	24	1	100	80.95050192	0	1
domino	24	2	100	117.9328871	3	0
domino	24	3	1000	136.0909173	0	1
domino	24	1	1000	78.30892444	0	1
domino	24	2	1000	138.8160944	0	1
domino	24	3	10000	135.6240523	0	1
domino	24	2	10000	136.42170786857605	0.0	1
domino	24	1	10000	78.9299891	0	1
domino	25	3	10	27.81100512	730	0
domino	25	1	10	22.51001096	730	0
domino	25	2	10	27.66370988	3871	0
domino	25	3	100	117.7448502	7	0
domino	25	1	100	76.04681826	0	1
domino	25	2	100	117.8122118	27	0
domino	25	3	1000	406.5131161	0	1
domino	25	1	1000	70.82505322	0	1
domino	25	2	1000	316.6042798	0	1
domino	25	3	10000	387.7951789	0	1
domino	25	1	10000	71.32439733	0	1
domino	25	2	10000	315.2870388	0	1


==> data/cache_gurobi_mink_emea.txt <==
instance	r	f_type	time_budget	time	mink	proven
emea	1	3	10	16.17215061187744	6915.0	0
emea	5	3	10	33.59580063819885	7220.0	0
emea	9	3	10	50.514322996139526	7220.0	0
emea	13	3	10	67.49256467819214	7220.0	0
emea	17	3	10	84.87416958808899	7220.0	0
emea	21	3	10	101.67874336242676	7220.0	0
emea	25	3	10	121.30695343017578	7220.0	0
emea	29	3	10	139.4973282814026	7220.0	0
emea	33	3	10	153.77535390853882	7220.0	0
emea	37	3	10	170.46465373039246	7220.0	0
emea	1	1	10	14.948179721832275	6695.0	0
emea	5	1	10	26.785888671875	7220.0	0
emea	9	1	10	39.181472301483154	7220.0	0
emea	13	1	10	51.385833978652954	7220.0	0
emea	17	1	10	64.76753306388855	7220.0	0
emea	21	1	10	75.50576210021973	7220.0	0
emea	25	1	10	88.1169593334198	7220.0	0
emea	29	1	10	99.69850325584412	7220.0	0
emea	33	1	10	112.96244382858276	7220.0	0
emea	37	1	10	124.18578314781189	7220.0	0
emea	1	2	10	6.013490915298462	99390.0	1
emea	5	2	10	33.2909677028656	99018.0	0
emea	9	2	10	50.40629982948303	96661.0	0
emea	13	2	10	67.5102379322052	94751.0	0
emea	17	2	10	84.405517578125	92925.0	0
emea	21	2	10	101.86523056030273	91253.0	0
emea	25	2	10	120.64822578430176	90112.0	0
emea	29	2	10	136.77437448501587	89463.0	0
emea	33	2	10	153.74413323402405	87915.0	0
emea	37	2	10	171.05272579193115	85762.0	0
emea	1	3	100	99.68570160865784	5776.0	1
emea	5	3	100	123.420095205307	7218.0	0
emea	9	3	100	141.17605233192444	7219.0	0
emea	13	3	100	157.75132775306702	7220.0	0
emea	17	3	100	176.3949897289276	7220.0	0
emea	21	3	100	195.45665526390076	7220.0	0
emea	25	3	100	212.62367510795593	7220.0	0
emea	29	3	100	228.65071201324463	7220.0	0
emea	33	3	100	244.90764498710632	7220.0	0
emea	37	3	100	264.1180410385132	7220.0	0
emea	1	1	100	104.88434171676636	6230.0	0
emea	5	1	100	176.05298280715942	6727.0	0
emea	9	1	100	129.1051380634308	7220.0	0
emea	13	1	100	141.43697333335876	7220.0	0
emea	17	1	100	154.1825089454651	7220.0	0
emea	25	1	100	174.97901940345764	7220.0	0
emea	33	1	100	199.00902581214905	7220.0	0
emea	1	1	1000	114.41877937316895	6045.0	1
emea	9	1	1000	1028.6462514400482	6286.0	0
emea	17	1	1000	1052.8495671749115	6765.0	0
emea	25	1	1000	1075.9767091274261	7143.0	0
emea	33	1	1000	1099.4611084461212	7220.0	0
emea	1	1	10000	120.14608597755432	6045.0	1
emea	9	1	10000	10028.643385410309	4292.0	0
emea	17	1	10000	10052.774402856827	6277.0	0
emea	25	1	10000	10076.666704893112	5281.0	0
emea	33	1	10000	10100.48959326744	6163.0	0
emea	1	2	10000	5.930812120437622	99390.0	1
emea	9	2	10000	10040.74688410759	42607.0	0
emea	17	2	10000	10072.889188528061	35969.0	0
emea	25	2	10000	10106.815557956696	12984.0	0
emea	33	2	10000	10143.505499839783	925.0	0
emea	1	3	10000	102.78971195220947	5776.0	1


==> data/cache_gurobi_mink_fire2.txt <==
instance	r	f_type	time_budget	time	mink	proven
fire2	1	3	10	28.19105005	36428	0
fire2	1	1	10	23.81056476	36428	0
fire2	1	2	10	12.93678498	155322	1
fire2	1	3	100	36.60819674	9288	1
fire2	1	1	100	37.84244466	9288	1
fire2	1	2	100	12.8297298	155322	1
fire2	1	3	1000	38.75630784	9288	1
fire2	1	1	1000	37.8455193	9288	1
fire2	1	2	1000	12.87763739	155322	1
fire2	1	1	10000	38.57106185	9288	1
fire2	1	2	10000	12.83991528	155322	1
fire2	1	3	10000	36.86053824	9288	1
fire2	2	3	10	31.2209599	9288	0
fire2	2	1	10	27.55242562	36428	0
fire2	2	2	10	30.5052731	155322	0
fire2	2	2	10000	10021.14154	13238	0
fire2	2	3	10000	10024.90103	5225	0
fire2	2	3	100	121.6203706	9254	0
fire2	2	1	10000	4323.074008	5225	1
fire2	2	1	100	117.5311468	8251	0
fire2	2	2	100	120.8704014	27476	0
fire2	2	3	1000	1022.251492	5225	0
fire2	2	1	1000	1017.486942	5225	0
fire2	2	2	1000	1020.722538	14038	0
fire2	3	3	10	39.06581354	36428	0
fire2	3	1	10	33.05141544	36428	0
fire2	3	2	10000	10030.12977	4235	0
fire2	3	2	10	38.56449699	155322	0
fire2	3	3	100	129.1977804	5608	0
fire2	3	3	10000	10030.5524	1546	0
fire2	3	1	100	123.6641891	5598	0
fire2	3	2	100	128.4382198	7365	0
fire2	3	3	1000	1033.926998	1546	0
fire2	3	1	1000	1023.639771	1546	0
fire2	3	2	1000	1028.35682	7027	0
fire2	3	1	10000	3112.071	1546	1
fire2	4	3	10	46.86028743	36428	0
fire2	4	1	10	39.22479057	36428	0
fire2	4	2	10	46.32768321	155322	0
fire2	4	3	100	137.6134577	2892	0
fire2	4	1	100	129.3703105	36428	0
fire2	4	2	100	136.2414453	1760	0
fire2	4	3	1000	1038.039678	1546	0
fire2	4	1	1000	1029.881679	64	0
fire2	4	2	1000	1036.266417	826	0
fire2	4	1	10000	3061.889695	64	1
fire2	4	2	10000	10037.53475	258	0
fire2	4	3	10000	10038.06826	64	0
fire2	5	3	10	54.4309566	36428	0
fire2	5	1	10	44.60699153	36428	0
fire2	5	2	10	53.90973496	155322	0
fire2	5	3	100	144.6415875	9288	0
fire2	5	1	100	135.3954737	36428	0
fire2	5	2	100	145.3750439	547	0
fire2	5	1	10000	10036.0469	64	0
fire2	5	2	10000	10081.43981	141	0
fire2	5	3	1000	1044.978525	634	0
fire2	5	1	1000	1035.925783	1310	0
fire2	5	2	1000	1045.005675	228	0
fire2	5	3	10000	10046.3474	32	0
fire2	6	3	10	62.20535898	36428	0
fire2	6	1	10	50.81897259	36428	0
fire2	6	2	10	62.14418054	155322	0
fire2	6	3	100	152.5082898	9288	0
fire2	6	1	10000	10045.31839	20	0
fire2	6	2	10000	10053.30845	25	0
fire2	6	1	100	141.2695246	36428	0
fire2	6	2	100	151.9929242	61	0
fire2	6	3	1000	1052.87394	10	0
fire2	6	1	1000	1041.416446	64	0
fire2	6	2	1000	1051.505032	25	0
fire2	6	3	10000	10055.16942	10	0
fire2	7	3	10	70.19697762	36428	0
fire2	7	1	10	56.77891469	36428	0
fire2	7	2	10	69.71789074	155322	0
fire2	7	3	100	160.8196852	9288	0
fire2	7	1	100	147.2214868	9288	0
fire2	7	2	100	160.2116899	155322	0
fire2	7	3	1000	1065.153748	8	0
fire2	7	1	1000	1051.495012	1530	0
fire2	7	2	1000	1059.965299	11	0
fire2	7	1	10000	10046.85675	113	0
fire2	7	2	10000	10059.92059	11	0
fire2	7	3	10000	10061.06222	5	0
fire2	8	3	10	78.22539639	36428	0
fire2	8	1	10	63.51323295	36428	0
fire2	8	2	10	77.75501966	155322	0
fire2	8	3	100	168.4002278	9288	0
fire2	8	1	100	153.0253086	36428	0
fire2	8	2	100	167.9509459	155322	0
fire2	8	3	1000	1070.104706	3504	0
fire2	8	1	10000	10054.4336	28	0
fire2	8	2	10000	10068.31428	326	0
fire2	8	1	1000	1053.799626	500	0
fire2	8	2	1000	1067.527453	386	0
fire2	8	3	10000	10071.48053	3	0
fire2	9	3	10	86.08043218	36428	0
fire2	9	1	10	68.34240723	36428	0
fire2	9	2	10	85.39343596	155322	0
fire2	9	1	10000	10060.06635	18	0
fire2	9	2	10000	10076.31785	6	0
fire2	9	3	100	176.4137673	9288	0
fire2	9	1	100	158.3488336	36428	0
fire2	9	2	100	175.3532977	155322	0
fire2	9	3	1000	1078.286953	1	0
fire2	9	1	1000	1060.052769	3388	0
fire2	9	2	1000	1076.805807	6	0
fire2	9	3	10000	1012.756833	1	1
fire2	10	3	10	93.46172619	36428	0
fire2	10	1	10	74.52670193	36428	0
fire2	10	2	10	93.22549987	155322	0
fire2	10	3	100	183.8873649	9288	0
fire2	10	1	100	164.4152248	36428	0
fire2	10	2	100	183.3639584	155322	0
fire2	10	3	1000	1084.954453	8	0
fire2	10	1	1000	1067.760707	49	0
fire2	10	2	1000	1087.125786	4	0
fire2	10	1	10000	10064.78673	43	0
fire2	10	2	10000	2667.408943	0	1
fire2	10	3	10000	1223.275895	0	1
fire2	11	3	10	101.1250558	36428	0
fire2	11	1	10	80.17980933	36428	0
fire2	11	2	10	100.7676573	155322	0
fire2	11	3	100	191.700479	9288	0
fire2	11	1	100	170.4990654	36428	0
fire2	11	2	100	191.253756	155322	0
fire2	11	3	1000	571.5914392	0	1
fire2	11	1	10000	2771.712856	0	1
fire2	11	2	10000	265.233701	0	1
fire2	11	3	10000	526.2178454	0	1
fire2	11	1	1000	1070.957669	1536	0
fire2	11	2	1000	294.1465325	0	1
fire2	12	3	10	108.6358805	36428	0
fire2	12	1	10	85.87770152	36428	0
fire2	12	2	10	110.3244767	155322	0
fire2	12	3	100	203.4199476	9288	0
fire2	12	2	10000	5105.75992	0	1
fire2	12	1	10000	923.9636967	0	1
fire2	12	1	100	175.7418554	36428	0
fire2	12	2	100	199.6066375	155322	0
fire2	12	3	1000	1100.586407	2	0
fire2	12	1	1000	1076.817155	5456	0
fire2	12	2	1000	1099.289104	423	0
fire2	12	3	10000	1298.079785	0	1
fire2	13	3	10	117.0112448	36428	0
fire2	13	1	10	91.75614405	36428	0
fire2	13	2	10	116.1823173	155322	0
fire2	13	3	100	208.8683984	9288	0
fire2	13	1	100	182.1620998	36428	0
fire2	13	2	100	207.6878426	155322	0
fire2	13	3	1000	1107.421593	1352	0
fire2	13	1	1000	411.5626855	0	1
fire2	13	2	1000	1106.516402	259	0
fire2	13	1	10000	442.3038375	0	1
fire2	13	2	10000	10105.84664	78	0
fire2	13	3	10000	3028.198643	0	1
fire2	14	3	10	124.6197922	36428	0
fire2	14	1	10	98.3155725	36428	0
fire2	14	2	10	124.3395481	155322	0
fire2	14	3	100	216.5991209	9288	0
fire2	14	1	100	188.230598	36428	0
fire2	14	1	10000	4443.340034	0	1
fire2	14	2	10000	2687.311396	0	1
fire2	14	2	100	216.7397907	155322	0
fire2	14	3	1000	1115.540302	8	0
fire2	14	1	1000	1088.693792	136	0
fire2	14	2	1000	1115.210912	78	0
fire2	14	3	10000	6256.858333	0	1
fire2	15	3	10	131.8398702	36428	0
fire2	15	1	10	104.1199996	36428	0
fire2	15	2	10	132.6347702	155322	0
fire2	15	3	100	223.8225143	9288	0
fire2	15	1	100	193.850723	36428	0
fire2	15	2	100	222.0543563	155322	0
fire2	15	3	1000	660.0997097	0	1
fire2	15	1	1000	651.849534	0	1
fire2	15	2	1000	1122.70535	102	0
fire2	15	1	10000	599.0014889	0	1
fire2	15	2	10000	4281.722506	0	1
fire2	15	3	10000	621.1685183	0	1


==> data/cache_gurobi_mink_hc.txt <==
instance	r	f_type	time_budget	time	mink	proven
hc	1	3	10	0.312517166	480	1
hc	1	1	10	0.328130245	541	1
hc	1	2	10	0.260270357	630	1
hc	1	3	100	0.331264496	480	1
hc	1	1	100	0.328132391	541	1
hc	1	2	100	0.262207508	630	1
hc	1	3	1000	0.330404043	480	1
hc	1	1	1000	0.352582455	541	1
hc	1	2	1000	0.245224714	630	1
hc	1	1	10000	0.355553389	541	1
hc	1	2	10000	0.279342651	630	1
hc	1	3	10000	0.328150034	480	1
hc	2	3	10	10.46166182	144	0
hc	2	1	10	2.374996662	133	1
hc	2	2	10	10.47655082	263	0
hc	2	3	100	16.34759283	117	1
hc	2	1	100	2.361962318	133	1
hc	2	2	100	19.30949688	263	1
hc	2	3	1000	17.06001329	117	1
hc	2	1	1000	2.31797576	133	1
hc	2	2	1000	19.58424568	263	1
hc	2	1	10000	2.464059114	133	1
hc	2	2	10000	21.07607889	263	1
hc	2	3	10000	18.37567759	117	1
hc	3	3	10	10.56923175	81	0
hc	3	1	10	10.51415372	97	0
hc	3	2	10	10.46798468	192	0
hc	3	3	100	100.6392627	72	0
hc	3	1	100	40.13760281	97	1
hc	3	2	100	100.8737328	177	0
hc	3	3	1000	369.8753917	72	1
hc	3	1	1000	40.70513344	97	1
hc	3	2	1000	1001.187335	162	0
hc	3	1	10000	40.90065479	97	1
hc	3	2	10000	2171.172139	162	1
hc	3	3	10000	376.1498332	72	1
hc	4	3	10	10.67308617	64	0
hc	4	1	10	10.60951543	68	0
hc	4	2	10	10.57721424	180	0
hc	4	3	100	100.6810005	56	0
hc	4	1	100	100.7672899	68	0
hc	4	2	100	100.9107294	123	0
hc	4	3	1000	1000.845648	56	0
hc	4	1	1000	143.2978928	68	1
hc	4	2	1000	1000.883554	100	0
hc	4	1	10000	154.8935394	68	1
hc	4	2	10000	10002.2292	99	0
hc	4	3	10000	10001.81868	56	0
hc	5	3	10	10.71612906	64	0
hc	5	1	10	10.73005581	54	0
hc	5	2	10	10.68660307	136	0
hc	5	3	100	100.8390195	48	0
hc	5	1	100	100.8011763	52	0
hc	5	2	100	100.9246624	82	0
hc	5	3	1000	1000.924643	42	0
hc	5	1	1000	147.2147944	52	1
hc	5	2	1000	1000.919172	69	0
hc	5	1	10000	151.0593801	52	1
hc	5	2	10000	10002.07037	69	0
hc	5	3	10000	10001.98256	42	0
hc	6	3	10	10.83127379	46	0
hc	6	1	10	10.81214643	52	0
hc	6	2	10	10.75013709	630	0
hc	6	3	100	100.9021363	34	0
hc	6	1	100	100.8611832	40	0
hc	6	2	100	100.925329	84	0
hc	6	3	1000	1001.090027	30	0
hc	6	1	1000	587.5073452	40	1
hc	6	2	1000	1001.326033	48	0
hc	6	1	10000	603.9809079	40	1
hc	6	2	10000	10002.61025	48	0
hc	6	3	10000	10002.17006	30	0
hc	7	3	10	10.97112942	39	0
hc	7	1	10	10.9061625	50	0
hc	7	2	10	10.93669748	630	0
hc	7	3	100	101.2523258	32	0
hc	7	1	100	101.062047	28	0
hc	7	2	100	101.2535543	55	0
hc	7	3	1000	1001.294649	22	0
hc	7	1	1000	1001.343782	28	0
hc	7	2	1000	1001.306962	29	0
hc	7	1	10000	1980.736687	28	1
hc	7	2	10000	10002.42634	29	0
hc	7	3	10000	10002.63967	22	0
hc	8	3	10	11.02870584	32	0
hc	8	1	10	10.9989574	35	0
hc	8	2	10	11.04690981	74	0
hc	8	3	100	101.3203776	18	0
hc	8	1	100	101.2693069	20	0
hc	8	2	100	101.2088349	51	0
hc	8	3	1000	1001.58057	16	0
hc	8	1	1000	1001.541836	20	0
hc	8	2	1000	1001.441044	20	0
hc	8	1	10000	2745.913769	20	1
hc	8	2	10000	10002.68162	20	0
hc	8	3	10000	10002.42056	16	0
hc	9	3	10	11.21795321	31	0
hc	9	1	10	11.1584754	29	0
hc	9	2	10	11.13962436	42	0
hc	9	3	100	101.5997448	14	0
hc	9	1	100	101.4672134	14	0
hc	9	2	100	101.5295792	37	0
hc	9	3	1000	1001.976592	10	0
hc	9	1	1000	1001.350432	14	0
hc	9	2	1000	1001.770734	15	0
hc	9	1	10000	4189.686531	14	1
hc	9	2	10000	10002.56842	15	0
hc	9	3	10000	10002.64999	10	0
hc	10	3	10	11.28074694	24	0
hc	10	1	10	11.20038462	28	0
hc	10	2	10	11.29195452	36	0
hc	10	3	100	101.4586086	8	0
hc	10	1	100	101.3713691	9	0
hc	10	2	100	101.5788805	32	0
hc	10	3	1000	1001.810866	7	0
hc	10	1	1000	1001.584694	9	0
hc	10	2	1000	1001.848825	9	0
hc	10	1	10000	3102.076284	9	1
hc	10	2	10000	10002.82624	9	0
hc	10	3	10000	10002.84644	7	0
hc	11	3	10	11.40027905	7	0
hc	11	1	10	11.39056563	36	0
hc	11	2	10	11.37645125	49	0
hc	11	3	100	101.6811035	6	0
hc	11	1	100	101.6696923	6	0
hc	11	2	100	101.7448418	6	0
hc	11	3	1000	1001.975383	5	0
hc	11	1	1000	1002.091166	6	0
hc	11	2	1000	1001.676334	6	0
hc	11	1	10000	8226.175711	6	1
hc	11	2	10000	10002.91723	5	0
hc	11	3	10000	10003.05679	5	0
hc	12	3	10	11.52158689	16	0
hc	12	1	10	11.42745686	7	0
hc	12	2	10	11.50316668	15	0
hc	12	3	100	101.9455714	3	0
hc	12	1	100	101.7736006	4	0
hc	12	2	100	101.8699343	4	0
hc	12	3	1000	1002.158494	3	0
hc	12	1	1000	1002.064158	4	0
hc	12	2	1000	1002.007277	3	0
hc	12	1	10000	10003.08305	4	0
hc	12	2	10000	10003.25554	3	0
hc	12	3	10000	10003.5215	3	0
hc	13	3	10	11.62529159	15	0
hc	13	1	10	11.51269722	2	0
hc	13	2	10	11.67075729	8	0
hc	13	3	100	101.8444922	1	0
hc	13	1	100	101.865227	2	0
hc	13	2	100	102.001611	4	0
hc	13	3	1000	144.2302794	1	1
hc	13	1	1000	1001.935516	2	0
hc	13	2	1000	171.6387658	1	1
hc	13	1	10000	10002.9132	2	0
hc	13	2	10000	170.5616148	1	1
hc	13	3	10000	149.5853662	1	1
hc	14	3	10	11.764889	8	0
hc	14	1	10	8.920575142	0	1
hc	14	2	10	11.73429346	27	0
hc	14	3	100	53.10697651	0	1
hc	14	1	100	9.167161703	0	1
hc	14	2	100	28.25357318	0	1
hc	14	3	1000	55.56385183	0	1
hc	14	1	1000	9.306145668	0	1
hc	14	2	1000	29.48371363	0	1
hc	14	1	10000	10.53687906	0	1
hc	14	2	10000	32.3328476	0	1
hc	14	3	10000	62.45421004	0	1
hc	15	3	10	11.85758781	19	0
hc	15	1	10	7.983637094	0	1
hc	15	2	10	11.85298634	1	0
hc	15	3	100	63.24611664	0	1
hc	15	1	100	9.264348745	0	1
hc	15	2	100	11.92599964	0	1
hc	15	3	1000	64.43565297	0	1
hc	15	1	1000	10.1714468	0	1
hc	15	2	1000	12.44170809	0	1
hc	15	1	10000	10.27608061	0	1
hc	15	2	10000	13.42668009	0	1
hc	15	3	10000	72.69912863	0	1
hc	16	3	10	7.082597971	0	1
hc	16	1	10	10.94768858	0	1
hc	16	2	10	11.89824653	1	0
hc	16	3	100	7.013185263	0	1
hc	16	1	100	13.01468849	0	1
hc	16	2	100	17.1088562	0	1
hc	16	3	1000	7.188048601	0	1
hc	16	1	1000	14.3109901	0	1
hc	16	2	1000	17.7959516	0	1
hc	16	1	10000	19.93706226	0	1
hc	16	2	10000	19.64945459	0	1
hc	16	3	10000	8.39110136	0	1
hc	17	3	10	12.092839	4	0
hc	17	1	10	5.395545483	0	1
hc	17	2	10	9.762109518	0	1
hc	17	3	100	19.54944348	0	1
hc	17	1	100	5.490468025	0	1
hc	17	2	100	10.17226481	0	1
hc	17	3	1000	20.1245327	0	1
hc	17	1	1000	5.408792257	0	1
hc	17	2	1000	10.45258141	0	1
hc	17	1	10000	5.532365799	0	1
hc	17	2	10000	10.53893661	0	1
hc	17	3	10000	21.4958365	0	1
hc	18	3	10	8.203085184	0	1
hc	18	1	10	5.608988762	0	1
hc	18	2	10	6.890658855	0	1
hc	18	3	100	8.238697767	0	1
hc	18	1	100	5.643287182	0	1
hc	18	2	100	6.578070879	0	1
hc	18	3	1000	8.453126907	0	1
hc	18	1	1000	5.702680349	0	1
hc	18	2	1000	6.749430895	0	1
hc	18	1	10000	6.322870016	0	1
hc	18	2	10000	7.152093887	0	1
hc	18	3	10000	9.577759266	0	1
hc	19	3	10	6.45270133	0	1
hc	19	1	10	7.08368659	0	1
hc	19	2	10	12.20431232	6	0
hc	19	3	100	6.451696873	0	1
hc	19	1	100	7.093334675	0	1
hc	19	2	100	14.29536009	0	1
hc	19	3	1000	6.42579174	0	1
hc	19	1	1000	7.234827757	0	1
hc	19	2	1000	14.94739866	0	1
hc	19	1	10000	7.411119223	0	1
hc	19	2	10000	16.18655109	0	1
hc	19	3	10000	7.143122673	0	1
hc	20	3	10	7.718620777	0	1
hc	20	1	10	5.90245986	0	1
hc	20	2	10	6.868361712	0	1
hc	20	3	100	7.676570654	0	1
hc	20	1	100	5.947976112	0	1
hc	20	2	100	6.846111298	0	1
hc	20	3	1000	7.841519833	0	1
hc	20	1	1000	6.003401756	0	1
hc	20	2	1000	7.192605972	0	1
hc	20	1	10000	6.581286192	0	1
hc	20	2	10000	7.68552804	0	1
hc	20	3	10000	8.296395063	0	1


==> data/slices/slice_k0.txt <==
sigma	time	fit
50.0	0.1661367416381836	0.6522358228589556
150.0	0.4003136157989502	2.0172723664365626
250.0	0.7656500339508057	5.607605490014169
350.0	1.4701206684112549	11.423235193591776
450.0	nan	19.464161477169387
550.0	nan	29.730384340746987
650.0	nan	42.221903784324596
750.0	nan	56.9387198079022
850.0	nan	73.88083241147982
950.0	nan	93.04824159505742
1050.0	nan	114.44094735863503
1150.0	nan	138.05894970221263
1250.0	nan	163.90224862579024


==> data/slices/slice_k1.txt <==
sigma	time	fit
50.0	0.3062431812286377	0.7352799339529731
150.0	1.3253520727157593	2.177329272356057
250.0	2.756028890609741	5.930721409238926
350.0	4.43838906288147	11.939964639672974
450.0	nan	20.188836350160894
550.0	nan	30.670870567038488
650.0	nan	43.38298220952304
750.0	nan	58.32351291673178
850.0	nan	75.49149180112788
950.0	nan	94.8863126721486
1050.0	nan	116.50757750090246
1150.0	nan	140.35501413477516
1250.0	nan	166.42843018397755


==> data/slices/slice_k10.txt <==
sigma	time	fit
50.0	2.2344131469726562	2.1621474571921766
150.0	4.561649799346924	4.328727616275916
250.0	9.825382709503174	9.819246634284536
350.0	17.94895076751709	17.779860078212486
450.0	29.959468603134155	28.05379290478781
550.0	37.89143514633179	40.5934833550915
650.0	52.73828673362732	55.380098234203814
750.0	nan	72.40481661855088
850.0	nan	91.66299780113637
950.0	nan	113.15198252992549
1050.0	nan	136.87014380984448
1150.0	nan	162.81643323620668
1250.0	nan	190.99014622196026


==> data/slices/slice_k11.txt <==
sigma	time	fit
50.0	2.634925961494446	2.437436865323233
150.0	4.821669816970825	4.672182848378893
250.0	10.473355889320374	10.385041590434962
350.0	18.876352071762085	18.58413111823886
450.0	27.689840078353882	29.09827040945983
550.0	43.63362407684326	41.87761111930384
650.0	nan	56.90301954948986
750.0	nan	74.16575700213714
850.0	nan	93.66132217395096
950.0	nan	115.3871820655482
1050.0	nan	139.3418112619451
1150.0	nan	165.52424046056043
1250.0	nan	193.93382630705153


==> data/slices/slice_k12.txt <==
sigma	time	fit
50.0	2.892708897590637	2.7477767312651387
150.0	5.201758027076721	5.042888928055504
250.0	11.039664506912231	10.983438226156967
350.0	20.54352068901062	19.424783316664662
450.0	33.010064125061035	30.18163510708535
550.0	46.00372672080994	43.20236077596124
650.0	72.58355212211609	58.467820337844806
750.0	nan	75.96952479941444
850.0	nan	95.70321156640028
950.0	nan	117.66653563941524
1050.0	nan	141.85811328389218
1150.0	nan	168.27708134532872
1250.0	nan	196.9228765466496


==> data/slices/slice_k13.txt <==
sigma	time	fit
50.0	3.2042330503463745	3.0976297570197255
150.0	5.466361999511719	5.443008025580266
250.0	11.397212028503418	11.61631508331335
350.0	19.267303586006165	20.30346237328587
450.0	35.08367395401001	31.305334816089392
550.0	47.58353114128113	44.56901735151653
650.0	69.40001201629639	60.07565226104326
750.0	nan	77.81716160576016
850.0	nan	97.78961572966668
950.0	nan	119.99091546855345
1050.0	nan	144.41985590840005
1150.0	nan	171.0757048472881
1250.0	nan	199.95799621882145


==> data/slices/slice_k14.txt <==
sigma	time	fit
50.0	3.611440062522888	3.4920268457023385
150.0	5.953254222869873	5.874873864801709
250.0	12.453710079193115	12.285658947255484
350.0	23.20072889328003	21.2218884310426
450.0	34.16245985031128	32.4708712589727
550.0	57.15756905078888	45.97890652274395
650.0	73.78280186653137	61.72769865090591
750.0	nan	79.70973434894604
850.0	nan	99.92150512024412
950.0	nan	122.3612109997283
1050.0	nan	147.0278597239128
1150.0	nan	173.92087237914805
1250.0	nan	203.03989537942027


==> data/slices/slice_k15.txt <==
sigma	time	fit
50.0	4.137303590774536	3.9366394461674097
150.0	6.25211501121521	6.3410053347571
250.0	12.702709078788757	12.99357108392298
350.0	23.31935477256775	22.18185944345083
450.0	36.54167366027832	33.679802069227236
550.0	40.59168457984924	47.43339590266493
650.0	59.58306586742401	63.42517538020788
750.0	88.51255762577057	81.64833590524127
850.0	nan	102.09987135133008
950.0	nan	124.77832924979954
1050.0	nan	149.68296013745874
1150.0	nan	176.81335801670613
1250.0	nan	206.16929502820014


==> data/slices/slice_k16.txt <==
sigma	time	fit
50.0	4.562534213066101	4.437861108712174
150.0	6.67150092124939	6.84412118127665
250.0	13.453315377235413	13.742273836331373
350.0	22.67078995704651	23.18525469435972
450.0	38.38981604576111	34.93374287297183
550.0	55.90125870704651	48.9338963671526
650.0	81.30767714977264	65.16933175753654
750.0	nan	83.63408573049969
850.0	nan	104.32572765405804
950.0	nan	127.24319515280011
1050.0	nan	152.38600764225157
1150.0	nan	179.75394870944848
1250.0	nan	209.34692727749174


==> data/slices/slice_k17.txt <==
sigma	time	fit
50.0	5.163411021232605	5.002899424633391
150.0	7.0319753885269165	7.387155864267072
250.0	14.462625622749329	14.534117601156083
350.0	23.57096517086029	24.234038476924997
450.0	35.215179681777954	36.23436944808953
550.0	56.72945737838745	50.48186342350203
650.0	68.39650046825409	66.96145144675738
750.0	nan	85.66813050659572
850.0	nan	106.60010934878521
950.0	nan	129.75675191387117
1050.0	nan	155.1378680901239
1150.0	nan	182.7434444946523
1250.0	nan	212.57353552347752


==> data/slices/slice_k18.txt <==
sigma	time	fit
50.0	5.5149441957473755	5.63987967173229
150.0	7.941870093345642	7.973276673163215
250.0	14.051984906196594	15.371588207314293
350.0	24.390345811843872	25.330263939000467
450.0	38.51909577846527	37.58341996375245
550.0	55.323891401290894	52.07879862229332
650.0	69.20171761512756	68.80285341176464
750.0	nan	87.75164480358174
850.0	nan	108.92407432665479
950.0	nan	132.31996137018888
1050.0	nan	157.93942296888085
1150.0	nan	185.78265871504996
1250.0	nan	215.84987462010656


==> data/slices/slice_k19.txt <==
sigma	time	fit
50.0	6.344303369522095	6.357961656195
150.0	8.450743198394775	8.605902200374945
250.0	14.587483167648315	16.257314719708138
350.0	23.771679401397705	26.476077102475628
450.0	38.439735889434814	38.98269730332679
550.0	62.846123456954956	53.726251013917704
650.0	70.6066381931305	70.6948928872122
750.0	nan	89.8858317579501
850.0	nan	111.2987035416566
950.0	nan	134.93380435902066
1050.0	nan	160.79156968466197
1150.0	nan	188.87241824011244
1250.0	nan	219.17671105569016


==> data/slices/slice_k2.txt <==
sigma	time	fit
50.0	0.6875059604644775	0.8288974053956553
150.0	2.4328683614730835	2.3500856102207655
250.0	6.259757041931152	6.27245559564428
350.0	9.025726437568665	12.480068315201635
450.0	nan	20.94049176748056
550.0	nan	31.641107984290276
650.0	nan	44.57598963338407
750.0	nan	59.741985250537454
850.0	nan	77.13726481341374
950.0	nan	96.76069292850555
1050.0	nan	118.61152785279326
1150.0	nan	142.68926451536822
1250.0	nan	168.9935471034454


==> data/slices/slice_k20.txt <==
sigma	time	fit
50.0	6.858792066574097	7.167471431040251
150.0	8.744782328605652	9.288722280476957
250.0	15.873638391494751	17.194077692627506
350.0	26.409666299819946	27.673721064427845
450.0	40.98718023300171	40.43407147376256
550.0	52.80318737030029	55.42581865117887
650.0	73.49192094802856	72.63896237593885
750.0	82.69049155712128	92.07192376739056
850.0	nan	113.72510151341483
950.0	nan	137.59928109305247
1050.0	nan	163.69522184940215
1150.0	nan	192.01356369101285
1250.0	nan	222.55482313221913


==> data/slices/slice_k21.txt <==
sigma	time	fit
50.0	7.997350692749023	8.080049785251896
150.0	9.998965740203857	10.02571951143831
250.0	16.239163756370544	18.184817898722354
350.0	29.444353818893433	28.92554038831337
450.0	47.857656955718994	41.93948210468791
550.0	58.06263339519501	57.179150139427456
650.0	68.40920972824097	74.6364926738222
750.0	nan	94.31118320244495
850.0	nan	116.20439684093743
950.0	nan	140.3174115431298
1050.0	nan	166.65130957348364
1150.0	nan	195.206949669332
1250.0	nan	225.9850011474449


==> data/slices/slice_k22.txt <==
sigma	time	fit
50.0	8.982865333557129	9.10881963887699
150.0	10.37142825126648	10.821192483415883
250.0	18.024176239967346	19.232645560947155
350.0	28.252719402313232	30.23398569379366
450.0	42.933619022369385	43.50094104054771
550.0	58.60655426979065	58.98794623573228
650.0	75.75299286842346	76.68895392281566
750.0	nan	96.60490313546994
850.0	nan	118.737742727565
950.0	nan	143.08923582855968
1050.0	nan	169.66077976367353
1150.0	nan	198.4534449895669
1250.0	nan	229.46804757976693


==> data/slices/slice_k23.txt <==
sigma	time	fit
50.0	9.733321905136108	10.26857475123893
150.0	11.430663347244263	11.679780850595257
250.0	18.69281792640686	20.340850116459436
350.0	29.642682552337646	31.601618454182322
450.0	44.215580463409424	45.1205350292508
550.0	49.76340174674988	60.85396149863946
650.0	60.13950705528259	78.79785669294317
750.0	nan	98.95440808732839
850.0	nan	121.32631751736466
950.0	nan	145.91581461512243
1050.0	nan	172.72459642644029
1150.0	nan	201.75393291550643
1250.0	nan	233.00477727596981


==> data/slices/slice_k24.txt <==
sigma	time	fit
50.0	11.25937819480896	11.575992455898666
150.0	12.80114459991455	12.60649239231251
250.0	18.07301950454712	21.512910543124043
350.0	31.98137640953064	33.031116010904206
450.0	55.54719579219818	46.800428510918856
550.0	80.9743412733078	62.77900599011964
650.0	60.609944343566895	80.96475309404818
750.0	nan	101.3610547922412
850.0	nan	123.97132524321702
950.0	nan	148.79822952094588
1050.0	nan	175.84374097674902
1150.0	nan	205.10931140053827
1250.0	nan	236.5960176418539


==> data/slices/slice_k25.txt <==
sigma	time	fit
50.0	13.537296295166016	13.049873481502859
150.0	13.60994279384613	13.606732221292804
250.0	20.8939071893692	22.75250628104104
350.0	34.63017797470093	34.52527681478341
450.0	50.462931871414185	48.542866510463774
550.0	63.409916162490845	64.76494703135464
650.0	96.07913565635681	83.19123791811525
750.0	nan	103.82623298124068
850.0	nan	126.67399618685239
950.0	nan	151.73758353039722
1050.0	nan	179.01921255243226
1150.0	nan	208.52049333195214
1250.0	nan	240.24260883580394


==> data/slices/slice_k26.txt <==
sigma	time	fit
50.0	13.615210771560669	14.711412307154191
150.0	14.381699442863464	14.686334309364984
250.0	22.537672758102417	24.063528783383134
350.0	36.664382576942444	36.087025904420564
450.0	47.211737871170044	50.350177637859424
550.0	59.83181142807007	66.81371101406597
650.0	104.82422232627869	85.47894981300462
750.0	nan	106.35136618467813
850.0	nan	129.43558745109613
950.0	nan	154.73500141615062
1050.0	nan	182.25202833423833
1150.0	nan	211.98840677930627
1250.0	nan	243.94540396534143


==> data/slices/slice_k27.txt <==
sigma	time	fit
50.0	16.73345696926117	16.584501940026747
150.0	17.309181451797485	15.851595514528176
250.0	22.734158754348755	25.4500937328041
350.0	36.316890716552734	37.719420632384306
450.0	62.73238754272461	52.22477720011716
550.0	66.84473323822021	68.92728526914307
650.0	74.34625482559204	87.82957248846407
750.0	nan	108.9379125542492
850.0	nan	132.2573835445891
950.0	nan	157.79163016959285
1050.0	nan	185.54322387165882
1150.0	nan	215.51399524692417
1250.0	nan	247.70526928670614


==> data/slices/slice_k28.txt <==
sigma	time	fit
50.0	17.77215003967285	18.696077497943254
150.0	17.59199810028076	17.10931230783582
250.0	24.61469304561615	26.916553961769043
350.0	48.38304924964905	39.42565665042669
450.0	51.76261079311371	54.16917042912404
550.0	63.843629360198975	71.107719994383
650.0	98.27204728126526	90.24483595530513
750.0	nan	111.58736570501121
850.0	nan	135.14069697925578
950.0	nan	160.90863943973045
1050.0	nan	188.89385341464038
1150.0	nan	219.09821793059115
1250.0	nan	251.52308440751366


==> data/slices/slice_k29.txt <==
sigma	time	fit
50.0	22.991004705429077	21.076503537647763
150.0	19.932565927505493	18.46682041430927
250.0	27.036231875419617	28.467513117367172
350.0	44.86688148975372	41.2090741654395
450.0	56.861851930618286	56.18595582965748
550.0	75.15186619758606	73.3571302432123
650.0	nan	92.7265177986563
750.0	117.4221863746643	114.3012555778794
850.0	nan	138.0868688807976
950.0	nan	164.08722198076768
1050.0	nan	192.30499025128663
1150.0	nan	222.7420499785196
1250.0	nan	255.39974249253692


==> data/slices/slice_k3.txt <==
sigma	time	fit
50.0	0.9007174968719482	0.9344344608696922
150.0	2.6893309354782104	2.536548993984017
250.0	7.32687783241272	6.6338808526799635
350.0	12.646472454071045	13.044603552223395
450.0	15.524006247520447	21.720132248257418
550.0	nan	32.64203773692191
650.0	nan	45.801804085275435
750.0	nan	61.194955913767245
850.0	nan	78.81891695251699
950.0	nan	98.67209961413856
1050.0	nan	120.75347236075679
1150.0	nan	145.06233591616416
1250.0	nan	171.5981994845123


==> data/slices/slice_k30.txt <==
sigma	time	fit
50.0	24.335079431533813	23.760010698572852
150.0	20.84419083595276	19.93203759908959
250.0	27.578989028930664	30.107840113505
350.0	49.586994886398315	43.073164478398475
450.0	61.939777135849	58.27782865205069
550.0	73.34471070766449	75.6776979763195
650.0	103.01394629478455	95.27644448622956
750.0	nan	117.0811493230993
850.0	nan	141.09726961249535
950.0	nan	167.32859410852544
1050.0	nan	195.77772705165845
1150.0	nan	226.4464827566544
1250.0	nan	259.3361504726586


==> data/slices/slice_k4.txt <==
sigma	time	fit
50.0	0.9859631061553955	1.0534087282418811
150.0	2.9849390983581543	2.7378069849450775
250.0	7.34760308265686	7.016131799819218
350.0	11.750183463096619	13.634675511143623
450.0	19.359783172607422	22.52879971111355
550.0	33.07678985595703	33.674630741365085
650.0	43.80791902542114	47.06132773987489
750.0	nan	62.68326393211425
850.0	nan	80.53723041120153
950.0	nan	100.62126414758463
1050.0	nan	122.93409714169421
1150.0	nan	147.47487397124834
1250.0	nan	174.2429966766828


==> data/slices/slice_k5.txt <==
sigma	time	fit
50.0	1.1198947429656982	1.1875310631238822
150.0	3.3126490116119385	2.9550334350298337
250.0	7.179746150970459	7.42040843446081
350.0	14.144735455513	14.25143934424079
450.0	22.599940299987793	23.36757486659364
550.0	28.549823880195618	34.739888627866755
650.0	nan	48.35548758115255
750.0	nan	64.20776873701662
850.0	nan	82.29300443463953
950.0	nan	102.60893239579207
1050.0	nan	125.15410070273855
1150.0	nan	149.9275350522749
1250.0	nan	176.92855742120253


==> data/slices/slice_k6.txt <==
sigma	time	fit
50.0	1.3400728702545166	1.3387301510571161
150.0	3.511676549911499	3.189495333367846
250.0	8.124849557876587	7.847979899071436
350.0	16.707022190093994	14.896102457046213
450.0	19.969364643096924	24.23757866143633
550.0	26.30604338645935	35.83884471208496
650.0	nan	49.68523608461229
750.0	nan	65.76935066194083
850.0	nan	84.08705569216713
950.0	nan	104.63586495953356
1050.0	nan	127.41419416500341
1150.0	nan	152.4209864470437
1250.0	nan	179.65550999581046


==> data/slices/slice_k7.txt <==
sigma	time	fit
50.0	1.5225733518600464	1.5091802421023899
150.0	3.422356605529785	3.4425601960989525
250.0	8.066253900527954	8.30018846539472
350.0	15.452550888061523	15.569926872017222
450.0	26.775537490844727	25.139973776617644
550.0	35.83000147342682	36.97256499742013
650.0	49.466381549835205	51.05155191829464
750.0	nan	67.36891145073487
850.0	nan	85.92021865714484
950.0	nan	106.70283746445787
1050.0	nan	129.71510149137254
1150.0	nan	154.95590654104717
1250.0	nan	182.4244923617226


==> data/slices/slice_k8.txt <==
sigma	time	fit
50.0	1.7446284294128418	1.7013324166589674
150.0	4.109336018562317	3.7157040425109953
250.0	9.20037317276001	8.77845374823436
350.0	15.687827110290527	16.274231699130958
450.0	27.476938486099243	26.07596618116842
550.0	47.779518127441406	38.14214920905388
650.0	nan	52.45544066305646
750.0	nan	69.00737477834521
850.0	nan	87.7933459950989
950.0	nan	108.81064085789029
1050.0	nan	132.0575597184026
1150.0	nan	157.5329850020365
1250.0	nan	185.23615231288053


==> data/slices/slice_k9.txt <==
sigma	time	fit
50.0	1.9847136735916138	1.9179498321170467
150.0	4.200361490249634	4.010520004030076
250.0	8.614367485046387	9.28427716203974
350.0	18.402074575424194	17.010395718235326
450.0	27.591747045516968	27.046806743842225
550.0	45.105544090270996	39.34873186069845
650.0	nan	53.89793555265838
750.0	nan	70.68568678419767
850.0	nan	89.70730896032472
950.0	nan	110.96008171149658
1050.0	nan	134.44231919241386
1150.0	nan	160.15292296765745
1250.0	nan	188.09114762750096


==> data/slices/slice_ones0.txt <==
k	time	fit
0	0.1661367416381836	0.6522358228589556
1	0.3062431812286377	0.7352799339529731
2	0.6875059604644775	0.8288974053956553
3	0.9007174968719482	0.9344344608696922
4	0.9859631061553955	1.0534087282418811
5	1.1198947429656982	1.1875310631238822
6	1.3400728702545166	1.3387301510571161
7	1.5225733518600464	1.5091802421023899
8	1.7446284294128418	1.7013324166589674
9	1.9847136735916138	1.9179498321170467
10	2.2344131469726562	2.1621474571921766
11	2.634925961494446	2.437436865323233
12	2.892708897590637	2.7477767312651387
13	3.2042330503463745	3.0976297570197255
14	3.611440062522888	3.4920268457023385
15	4.137303590774536	3.9366394461674097
16	4.562534213066101	4.437861108712174
17	5.163411021232605	5.002899424633391
18	5.5149441957473755	5.63987967173229
19	6.344303369522095	6.357961656195
20	6.858792066574097	7.167471431040251
21	7.997350692749023	8.080049785251896
22	8.982865333557129	9.10881963887699
23	9.733321905136108	10.26857475123893
24	11.25937819480896	11.575992455898666
25	13.537296295166016	13.049873481502859
26	13.615210771560669	14.711412307154191
27	16.73345696926117	16.584501940026747
28	17.77215003967285	18.696077497943254
29	22.991004705429077	21.076503537647763
30	24.335079431533813	23.760010698572852


==> data/slices/slice_ones1.txt <==
k	time	fit
0	0.4003136157989502	2.0172723664365626
1	1.3253520727157593	2.177329272356057
2	2.4328683614730835	2.3500856102207655
3	2.6893309354782104	2.536548993984017
4	2.9849390983581543	2.7378069849450775
5	3.3126490116119385	2.9550334350298337
6	3.511676549911499	3.189495333367846
7	3.422356605529785	3.4425601960989525
8	4.109336018562317	3.7157040425109953
9	4.200361490249634	4.010520004030076
10	4.561649799346924	4.328727616275916
11	4.821669816970825	4.672182848378893
12	5.201758027076721	5.042888928055504
13	5.466361999511719	5.443008025580266
14	5.953254222869873	5.874873864801709
15	6.25211501121521	6.3410053347571
16	6.67150092124939	6.84412118127665
17	7.0319753885269165	7.387155864267072
18	7.941870093345642	7.973276673163215
19	8.450743198394775	8.605902200374945
20	8.744782328605652	9.288722280476957
21	9.998965740203857	10.02571951143831
22	10.37142825126648	10.821192483415883
23	11.430663347244263	11.679780850595257
24	12.80114459991455	12.60649239231251
25	13.60994279384613	13.606732221292804
26	14.381699442863464	14.686334309364984
27	17.309181451797485	15.851595514528176
28	17.59199810028076	17.10931230783582
29	19.932565927505493	18.46682041430927
30	20.84419083595276	19.93203759908959


==> data/slices/slice_ones10.txt <==
k	time	fit
0	nan	114.44094735863503
1	nan	116.50757750090246
2	nan	118.61152785279326
3	nan	120.75347236075679
4	nan	122.93409714169421
5	nan	125.15410070273855
6	nan	127.41419416500341
7	nan	129.71510149137254
8	nan	132.0575597184026
9	nan	134.44231919241386
10	nan	136.87014380984448
11	nan	139.3418112619451
12	nan	141.85811328389218
13	nan	144.41985590840005
14	nan	147.0278597239128
15	nan	149.68296013745874
16	nan	152.38600764225157
17	nan	155.1378680901239
18	nan	157.93942296888085
19	nan	160.79156968466197
20	nan	163.69522184940215
21	nan	166.65130957348364
22	nan	169.66077976367353
23	nan	172.72459642644029
24	nan	175.84374097674902
25	nan	179.01921255243226
26	nan	182.25202833423833
27	nan	185.54322387165882
28	nan	188.89385341464038
29	nan	192.30499025128663
30	nan	195.77772705165845


==> data/slices/slice_ones11.txt <==
k	time	fit
0	nan	138.05894970221263
1	nan	140.35501413477516
2	nan	142.68926451536822
3	nan	145.06233591616416
4	nan	147.47487397124834
5	nan	149.9275350522749
6	nan	152.4209864470437
7	nan	154.95590654104717
8	nan	157.5329850020365
9	nan	160.15292296765745
10	nan	162.81643323620668
11	nan	165.52424046056043
12	nan	168.27708134532872
13	nan	171.0757048472881
14	nan	173.92087237914805
15	nan	176.81335801670613
16	nan	179.75394870944848
17	nan	182.7434444946523
18	nan	185.78265871504996
19	nan	188.87241824011244
20	nan	192.01356369101285
21	nan	195.206949669332
22	nan	198.4534449895669
23	nan	201.75393291550643
24	nan	205.10931140053827
25	nan	208.52049333195214
26	nan	211.98840677930627
27	nan	215.51399524692417
28	nan	219.09821793059115
29	nan	222.7420499785196
30	nan	226.4464827566544


==> data/slices/slice_ones12.txt <==
k	time	fit
0	nan	163.90224862579024
1	nan	166.42843018397755
2	nan	168.9935471034454
3	nan	171.5981994845123
4	nan	174.2429966766828
5	nan	176.92855742120253
6	nan	179.65550999581046
7	nan	182.4244923617226
8	nan	185.23615231288053
9	nan	188.09114762750096
10	nan	190.99014622196026
11	nan	193.93382630705153
12	nan	196.9228765466496
13	nan	199.95799621882145
14	nan	203.03989537942027
15	nan	206.16929502820014
16	nan	209.34692727749174
17	nan	212.57353552347752
18	nan	215.84987462010656
19	nan	219.17671105569016
20	nan	222.55482313221913
21	nan	225.9850011474449
22	nan	229.46804757976693
23	nan	233.00477727596981
24	nan	236.5960176418539
25	nan	240.24260883580394
26	nan	243.94540396534143
27	nan	247.70526928670614
28	nan	251.52308440751366
29	nan	255.39974249253692
30	nan	259.3361504726586


==> data/slices/slice_ones2.txt <==
k	time	fit
0	0.7656500339508057	5.607605490014169
1	2.756028890609741	5.930721409238926
2	6.259757041931152	6.27245559564428
3	7.32687783241272	6.6338808526799635
4	7.34760308265686	7.016131799819218
5	7.179746150970459	7.42040843446081
6	8.124849557876587	7.847979899071436
7	8.066253900527954	8.30018846539472
8	9.20037317276001	8.77845374823436
9	8.614367485046387	9.28427716203974
10	9.825382709503174	9.819246634284536
11	10.473355889320374	10.385041590434962
12	11.039664506912231	10.983438226156967
13	11.397212028503418	11.61631508331335
14	12.453710079193115	12.285658947255484
15	12.702709078788757	12.99357108392298
16	13.453315377235413	13.742273836331373
17	14.462625622749329	14.534117601156083
18	14.051984906196594	15.371588207314293
19	14.587483167648315	16.257314719708138
20	15.873638391494751	17.194077692627506
21	16.239163756370544	18.184817898722354
22	18.024176239967346	19.232645560947155
23	18.69281792640686	20.340850116459436
24	18.07301950454712	21.512910543124043
25	20.8939071893692	22.75250628104104
26	22.537672758102417	24.063528783383134
27	22.734158754348755	25.4500937328041
28	24.61469304561615	26.916553961769043
29	27.036231875419617	28.467513117367172
30	27.578989028930664	30.107840113505


==> data/slices/slice_ones3.txt <==
k	time	fit
0	1.4701206684112549	11.423235193591776
1	4.43838906288147	11.939964639672974
2	9.025726437568665	12.480068315201635
3	12.646472454071045	13.044603552223395
4	11.750183463096619	13.634675511143623
5	14.144735455513	14.25143934424079
6	16.707022190093994	14.896102457046213
7	15.452550888061523	15.569926872017222
8	15.687827110290527	16.274231699130958
9	18.402074575424194	17.010395718235326
10	17.94895076751709	17.779860078212486
11	18.876352071762085	18.58413111823886
12	20.54352068901062	19.424783316664662
13	19.267303586006165	20.30346237328587
14	23.20072889328003	21.2218884310426
15	23.31935477256775	22.18185944345083
16	22.67078995704651	23.18525469435972
17	23.57096517086029	24.234038476924997
18	24.390345811843872	25.330263939000467
19	23.771679401397705	26.476077102475628
20	26.409666299819946	27.673721064427845
21	29.444353818893433	28.92554038831337
22	28.252719402313232	30.23398569379366
23	29.642682552337646	31.601618454182322
24	31.98137640953064	33.031116010904206
25	34.63017797470093	34.52527681478341
26	36.664382576942444	36.087025904420564
27	36.316890716552734	37.719420632384306
28	48.38304924964905	39.42565665042669
29	44.86688148975372	41.2090741654395
30	49.586994886398315	43.073164478398475


==> data/slices/slice_ones4.txt <==
k	time	fit
0	nan	19.464161477169387
1	nan	20.188836350160894
2	nan	20.94049176748056
3	15.524006247520447	21.720132248257418
4	19.359783172607422	22.52879971111355
5	22.599940299987793	23.36757486659364
6	19.969364643096924	24.23757866143633
7	26.775537490844727	25.139973776617644
8	27.476938486099243	26.07596618116842
9	27.591747045516968	27.046806743842225
10	29.959468603134155	28.05379290478781
11	27.689840078353882	29.09827040945983
12	33.010064125061035	30.18163510708535
13	35.08367395401001	31.305334816089392
14	34.16245985031128	32.4708712589727
15	36.54167366027832	33.679802069227236
16	38.38981604576111	34.93374287297183
17	35.215179681777954	36.23436944808953
18	38.51909577846527	37.58341996375245
19	38.439735889434814	38.98269730332679
20	40.98718023300171	40.43407147376256
21	47.857656955718994	41.93948210468791
22	42.933619022369385	43.50094104054771
23	44.215580463409424	45.1205350292508
24	55.54719579219818	46.800428510918856
25	50.462931871414185	48.542866510463774
26	47.211737871170044	50.350177637859424
27	62.73238754272461	52.22477720011716
28	51.76261079311371	54.16917042912404
29	56.861851930618286	56.18595582965748
30	61.939777135849	58.27782865205069


==> data/slices/slice_ones5.txt <==
k	time	fit
0	nan	29.730384340746987
1	nan	30.670870567038488
2	nan	31.641107984290276
3	nan	32.64203773692191
4	33.07678985595703	33.674630741365085
5	28.549823880195618	34.739888627866755
6	26.30604338645935	35.83884471208496
7	35.83000147342682	36.97256499742013
8	47.779518127441406	38.14214920905388
9	45.105544090270996	39.34873186069845
10	37.89143514633179	40.5934833550915
11	43.63362407684326	41.87761111930384
12	46.00372672080994	43.20236077596124
13	47.58353114128113	44.56901735151653
14	57.15756905078888	45.97890652274395
15	40.59168457984924	47.43339590266493
16	55.90125870704651	48.9338963671526
17	56.72945737838745	50.48186342350203
18	55.323891401290894	52.07879862229332
19	62.846123456954956	53.726251013917704
20	52.80318737030029	55.42581865117887
21	58.06263339519501	57.179150139427456
22	58.60655426979065	58.98794623573228
23	49.76340174674988	60.85396149863946
24	80.9743412733078	62.77900599011964
25	63.409916162490845	64.76494703135464
26	59.83181142807007	66.81371101406597
27	66.84473323822021	68.92728526914307
28	63.843629360198975	71.107719994383
29	75.15186619758606	73.3571302432123
30	73.34471070766449	75.6776979763195


==> data/slices/slice_ones6.txt <==
k	time	fit
0	nan	42.221903784324596
1	nan	43.38298220952304
2	nan	44.57598963338407
3	nan	45.801804085275435
4	43.80791902542114	47.06132773987489
5	nan	48.35548758115255
6	nan	49.68523608461229
7	49.466381549835205	51.05155191829464
8	nan	52.45544066305646
9	nan	53.89793555265838
10	52.73828673362732	55.380098234203814
11	nan	56.90301954948986
12	72.58355212211609	58.467820337844806
13	69.40001201629639	60.07565226104326
14	73.78280186653137	61.72769865090591
15	59.58306586742401	63.42517538020788
16	81.30767714977264	65.16933175753654
17	68.39650046825409	66.96145144675738
18	69.20171761512756	68.80285341176464
19	70.6066381931305	70.6948928872122
20	73.49192094802856	72.63896237593885
21	68.40920972824097	74.6364926738222
22	75.75299286842346	76.68895392281566
23	60.13950705528259	78.79785669294317
24	60.609944343566895	80.96475309404818
25	96.07913565635681	83.19123791811525
26	104.82422232627869	85.47894981300462
27	74.34625482559204	87.82957248846407
28	98.27204728126526	90.24483595530513
29	nan	92.7265177986563
30	103.01394629478455	95.27644448622956


==> data/slices/slice_ones7.txt <==
k	time	fit
0	nan	56.9387198079022
1	nan	58.32351291673178
2	nan	59.741985250537454
3	nan	61.194955913767245
4	nan	62.68326393211425
5	nan	64.20776873701662
6	nan	65.76935066194083
7	nan	67.36891145073487
8	nan	69.00737477834521
9	nan	70.68568678419767
10	nan	72.40481661855088
11	nan	74.16575700213714
12	nan	75.96952479941444
13	nan	77.81716160576016
14	nan	79.70973434894604
15	88.51255762577057	81.64833590524127
16	nan	83.63408573049969
17	nan	85.66813050659572
18	nan	87.75164480358174
19	nan	89.8858317579501
20	82.69049155712128	92.07192376739056
21	nan	94.31118320244495
22	nan	96.60490313546994
23	nan	98.95440808732839
24	nan	101.3610547922412
25	nan	103.82623298124068
26	nan	106.35136618467813
27	nan	108.9379125542492
28	nan	111.58736570501121
29	117.4221863746643	114.3012555778794
30	nan	117.0811493230993


==> data/slices/slice_ones8.txt <==
k	time	fit
0	nan	73.88083241147982
1	nan	75.49149180112788
2	nan	77.13726481341374
3	nan	78.81891695251699
4	nan	80.53723041120153
5	nan	82.29300443463953
6	nan	84.08705569216713
7	nan	85.92021865714484
8	nan	87.7933459950989
9	nan	89.70730896032472
10	nan	91.66299780113637
11	nan	93.66132217395096
12	nan	95.70321156640028
13	nan	97.78961572966668
14	nan	99.92150512024412
15	nan	102.09987135133008
16	nan	104.32572765405804
17	nan	106.60010934878521
18	nan	108.92407432665479
19	nan	111.2987035416566
20	nan	113.72510151341483
21	nan	116.20439684093743
22	nan	118.737742727565
23	nan	121.32631751736466
24	nan	123.97132524321702
25	nan	126.67399618685239
26	nan	129.43558745109613
27	nan	132.2573835445891
28	nan	135.14069697925578
29	nan	138.0868688807976
30	nan	141.09726961249535


==> data/slices/slice_ones9.txt <==
k	time	fit
0	nan	93.04824159505742
1	nan	94.8863126721486
2	nan	96.76069292850555
3	nan	98.67209961413856
4	nan	100.62126414758463
5	nan	102.60893239579207
6	nan	104.63586495953356
7	nan	106.70283746445787
8	nan	108.81064085789029
9	nan	110.96008171149658
10	nan	113.15198252992549
11	nan	115.3871820655482
12	nan	117.66653563941524
13	nan	119.99091546855345
14	nan	122.3612109997283
15	nan	124.77832924979954
16	nan	127.24319515280011
17	nan	129.75675191387117
18	nan	132.31996137018888
19	nan	134.93380435902066
20	nan	137.59928109305247
21	nan	140.3174115431298
22	nan	143.08923582855968
23	nan	145.91581461512243
24	nan	148.79822952094588
25	nan	151.73758353039722
26	nan	154.73500141615062
27	nan	157.79163016959285
28	nan	160.90863943973045
29	nan	164.08722198076768
30	nan	167.32859410852544


==> data/unified_percentiles.txt <==
left	right	middle	p0	p5	p10	p25	p50	p75	p90	p95	p100
0	20	10.0	308.8895459346797	596.9847009846952	754.8686255146671	1264.0388597196554	1859.1168423686652	2326.239003230619	2960.5475279429725	3474.5372451854405	4444.451238722053
20	44	32.0	632.324201517451	1886.2893784607725	2221.368607998443	2831.784959665863	3588.6444198724216	4440.202897996355	5470.458674634928	6267.389427719054	18165.418637548144
44	72	58.0	1905.2221794983384	3791.170659291214	4169.546682630114	4933.735204585889	6014.990316601752	7542.676195091929	9790.177769872835	11877.58531502659	108830.85859388114
72	105	88.5	3134.161919080506	5531.459172308552	6176.334364276002	7527.909616311493	9525.776446966234	12548.882079195144	17377.955532232707	23706.292129584905	562159.2543217633
105	144	124.5	4264.565088116721	8093.035017896817	9264.423301900242	11486.075179730411	14694.566088769263	19489.586272698078	26534.95270725694	35338.65105023176	437712.2371981898
144	190	167.0	6318.39778496704	13007.377895683396	14592.94691817702	18185.04380927841	23240.17106068985	30467.569419322597	39944.534304497116	48085.791233350945	357920.65215139074
190	245	217.5	11023.739481471961	21689.372576898837	24342.148892278215	30113.650111072682	38290.79636279811	49525.130663001866	63029.010292451116	74909.99737385238	329202.1487863476
245	311	278.0	19897.795813533383	34239.41609078481	38630.326406999164	47700.51107533315	61962.58321451118	81308.75893305827	106296.58263610181	126055.13075683083	363429.189935052
311	390	350.5	27938.53303390424	54017.72972998194	62884.499597228285	78166.63662212742	103094.76692361588	134989.9066212138	177761.04982803905	202197.7714546508	844224.1610829484
390	484	437.0	36728.53176931194	84975.48682324786	99423.34988517512	125541.8266747618	165397.01133602497	216723.18297189893	283457.8797446115	335350.54918097885	761125.2826874523
484	596	540.0	90758.0348088388	133300.64816796497	151148.29219061096	195590.9897310394	253189.88461008717	337976.6213832893	417066.14107437286	517023.9782931473	1514278.8525508577
596	730	663.0	154004.4770518936	215740.8728575545	245970.42108541308	297411.7803062829	387223.17171777034	492799.06853799324	634300.2771488543	744835.3347642343	2413347.247584681
730	890	810.0	232218.36537692722	346319.08930796175	393330.1887268699	474532.4525959348	615335.212743493	788875.1405505493	1018730.156158938	1217864.9025775832	1480153.505550869
890	1082	986.0	381135.32202196505	610323.869991031	622287.7977670901	759843.6387845578	963904.2622558381	1147400.9195862536	1464986.0211414173	1838218.0926541141	4457377.866511528
1082	1312	1197.0	751575.0862267108	846430.5399650863	925898.3815119319	996061.7265723407	1275717.9771311083	1579494.1090767083	2042903.721010874	2357814.063160882	2568009.562614125

